The First Detection of Forbidden Emission Lines at the Outskirts of the AGN Broad Line Region?

Double-peaked (DP) broad emission line profiles in active galactic nuclei (AGNs) are often interpreted as signatures of rotating disk-like structures in the broad-line region (BLR) and are commonly observed in low-luminosity AGNs using recombination lines. We use optical spectroscopy to investigate the origin of double-peaked broad emission line profiles observed not only in hydrogen recombination lines but also in forbidden transitions in the LINER galaxy IC 1459. We detected DP emission in all strong optical lines except for the [S II] doublet, which has the lowest critical density among all the lines. We successfully fitted the DP broad profiles using a disk-like BLR model, assuming a circular accretion disk with an inclination of approximately 35 degrees and internal turbulence of about 500 km/s, confined within a maximum radius of 9.6 (+4.8, -1.1) light-years. We estimate a full width at half maximum of the DP profiles of about 3300 km/s. Our results provide new insights into the structure of the BLR, indicating that forbidden emission lines can be produced in lower-density regions near the outskirts of the BLR.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
